Rethinking PCA Through Duality

Motivated by the recently shown connection between self-attention and (kernel) principal component analysis (PCA), we revisit the fundamentals of PCA. Using the difference-of-convex (DC) framework, we present several novel formulations and provide new theoretical insights. In particular, we show the kernelizability and out-of-sample applicability for a PCA-like family of problems. Moreover, we uncover that simultaneous iteration, which is connected to the classical QR algorithm, is an instance of the difference-of-convex algorithm (DCA), offering an optimization perspective on this longstanding method. Further, we describe new algorithms for PCA and empirically compare them with state-of-the-art methods. Lastly, we introduce a kernelizable dual formulation for a robust variant of PCA that minimizes the $l_1$ deviation of the reconstruction errors.

==> data/scaling_comp.dat <==
s mean_ZeroFPR std_ZeroFPR mean_PG std_PG mean_SVDs std_SVDs
10 90.70842782142856 33.78797985815494 85.20155047457627 10.278996538061314 214.2809940833333 15.4978768787119
20 149.3712038235294 64.51921011535731 119.89714895238095 37.106518342644 309.4785020588235 36.056924068647604
30 147.5150765 47.47785813723348 135.9949188108108 46.566205116973116 395.7273106153846 21.168941718454523
40 189.5417064074074 65.36501430223143 144.31315680555554 50.04030661800646 466.82053709090906 29.07657068707152
50 234.7901544090909 66.32454157257268 151.83341472727273 41.95631838292497 536.4110575 13.51960004474046
60 232.6514148181818 62.15231059128464 165.10650206451612 54.05367203922615 627.1633054444444 31.01169523899221
70 240.48641209523808 60.26362780485463 208.5815582083333 62.22731662250149 698.866277625 30.882061537560624
80 265.8122955789473 79.4347601136082 198.1818835 60.53049383245736 837.6358188333334 29.912936999971823
90 337.46893793333334 80.33601459625157 242.6249652857143 63.96931804608218 881.1158925 43.615855115131374
100 352.6208329333333 82.56744192363733 260.79507285 66.32016730797476 947.4065983333334 12.52599016192302
110 402.96788730769225 83.69064819074573 266.5906450526316 61.10350260610697 1022.4246459999999 20.28092479496226
120 398.10186046153837 93.61142895342817 241.98085799999998 61.45659636101018 1126.4476215999998 6.292999626348217
130 358.01594278571423 86.63541403509623 222.03455843478258 69.95954004498009 1110.4433292 60.96538238556499
140 410.71521184615386 82.32065914889913 252.16710394999998 74.35731606529464 1162.1273135999998 7.763004108777561
150 448.5359629166667 100.88901698941588 284.9918618888889 76.57498572562561 1262.2154389999998 8.993830720705834
160 479.82595690909085 124.15580141817144 321.5111494705882 89.0626314274695 1526.77930225 86.51661768605273
170 532.8432184 108.754968040306 321.315648125 77.96189312617773 1337.79778925 11.317031018662547
180 427.0385550833333 82.85843486230607 309.88562141176465 75.84837569826543 1435.7459382499999 5.261277354144673
190 445.17345474999996 82.5295800372508 291.3546912222222 74.6959091560567 1500.8448145 97.77018978786634
200 460.62728018181815 93.61265743466936 301.5640881764706 75.1807493972282 1405.49766325 20.975620995072003

==> data/scaling_size.dat <==
n mean_ZeroFPR std_ZeroFPR mean_PG std_PG mean_SVDs std_SVDs
100 20.50742650205761 11.291222997584413 41.85297265289256 10.538697545605386 7.017040859550561 0.8437528422254612
300 31.744464253086413 19.739970760479213 47.030153168224295 23.333612649758983 10.744637092473116 0.7703740417343111
500 51.89498150515464 30.271389216186964 53.77835198924732 18.345139873751826 18.627462988847583 1.1799087130990404
700 58.23922058139535 35.937075421099195 60.47370057831324 17.798405943585045 27.670215839779004 1.4805896814274564
900 71.70237212857143 38.65572421470453 70.78703705633802 29.574657345467635 39.96964484920635 1.966455921996313
1100 88.92922505263157 40.747131897287424 75.43537723880596 28.979851670455606 68.39831272972972 3.568259887676246
1300 96.43422034615384 42.66110172514419 81.99834681967214 33.87588223187011 110.8916032826087 5.258792678955219
1500 104.42162252083331 43.84627373108645 86.88619346551724 35.72635067251712 168.4186195 7.189894047890566
1700 112.08708717777778 49.747200978335755 95.8604588490566 33.54350559578885 221.38327260869568 11.479894635450496
1900 117.00680113953487 43.35880967780791 97.25642842307691 37.83712322624313 278.252977 11.605000940825478
2100 127.067635775 46.9576794079968 101.37591695999998 33.15505181189693 354.0270091333333 11.661863716129895
2300 140.6269016111111 51.113601214886046 107.7572350851064 33.72389142709701 399.52176346153834 21.844729902738717
2500 155.41197115151516 47.09738637142507 114.09513479545456 38.65789128527131 446.61466816666666 8.85992985778501

==> relerr_mean.csv <==
tol,method1,method2,method3,method4,method5,method6,method7,method8,method9,method10
0.1,0.013665205449364762,6.496693085521795e-6,1.193860619489561e-5,0.03525126295173544,0.02587733778665487,2.680589579930559e-6,0.00019263783499231033,0.06875209708837822,0.06576702130188758,0.0002024382371080036
0.010000000000000002,0.0003697171149114097,3.130881815408349e-8,7.047261101970469e-8,0.00185827576280089,0.0043204955650918055,5.83754384493535e-8,2.5316153470597695e-6,0.004931415444247427,0.015290138260992518,9.748208260799065e-7
0.001,3.406307986063259e-8,1.7932530358591223e-15,2.557196247650926e-9,6.491352260213284e-6,0.0002621872637990003,2.448602874077403e-10,2.2193248446268105e-8,0.00033376811751002495,0.0007136838686401172,9.49666163532662e-9
0.0001,1.2194034698728675e-10,1.0106312985174755e-15,1.3463837931793141e-11,9.153895506163571e-8,2.5727523802159804e-7,4.192402284768648e-12,2.379570770892105e-10,2.5010008840634983e-6,7.1318173328159085e-6,8.65023204290391e-11
1.0e-5,6.875390577211119e-14,4.774663014677277e-15,2.539720047829035e-13,6.867905486828398e-10,3.3546419605682755e-9,9.597181943790834e-14,2.295168507477037e-12,2.2383661603748943e-8,7.807224787636081e-8,8.394979966020585e-13
1.0e-6,1.4361347169071123e-14,9.72729770427225e-16,4.160898722628155e-15,5.808427315493561e-12,3.918922897231051e-11,1.773620399575428e-15,2.959412639890002e-14,2.0483404906801013e-10,8.878915277042574e-10,8.427917323962972e-15
1.0000000000000001e-7,1.1835849895950482e-15,1.0870884021262631e-15,1.3126689172743874e-15,8.180934978611967e-14,5.433574968021926e-13,1.7065130163605816e-15,1.2711788146411711e-15,2.6966081170749452e-12,9.641762406519871e-12,2.24756764394752e-15
1.0e-8,1.5493799820156204e-15,1.872332944982215e-15,1.2487280915484705e-15,1.5559081745111285e-15,2.4489097123610183e-15,1.8224353303851717e-15,1.4058101313135422e-15,2.0891187778775805e-14,1.028104951364071e-13,2.0339593178541798e-15
1.0e-9,1.4495192635234982e-15,1.9307409045545627e-15,1.0453674034769444e-15,1.0011733551695643e-15,6.539081136761988e-16,1.7355693369681547e-15,1.4245472416492456e-15,4.239033351704105e-16,1.7498324736833756e-15,2.1974413246779328e-15

